Restora-Flow: Mask-Guided Image Restoration with Flow Matching

Flow matching has emerged as a promising generative approach that addresses the lengthy sampling times associated with state-of-the-art diffusion models and enables a more flexible trajectory design, while maintaining high-quality image generation. This capability makes it suitable as a generative prior for image restoration tasks. Although current methods leveraging flow models have shown promising results in restoration, some still suffer from long processing times or produce over-smoothed results. To address these challenges, we introduce Restora-Flow, a training-free method that guides flow matching sampling by a degradation mask and incorporates a trajectory correction mechanism to enforce consistency with degraded inputs. We evaluate our approach on both natural and medical datasets across several image restoration tasks involving a mask-based degradation, i.e., inpainting, super-resolution and denoising. We show superior perceptual quality and processing time compared to diffusion and flow matching-based reference methods.

==> Figures/tikz_ablation/ablation_lpips_and_psnr_vs_time.tikz <==
\definecolor{repaint}{HTML}{955196}
\definecolor{otode}{HTML}{87A96B}
\definecolor{flowpriors}{HTML}{CFB53B}
\definecolor{dflow}{HTML}{FF9966}
\definecolor{pnpflow}{HTML}{6699CC}
\definecolor{restoraflow}{HTML}{CC3333}


\definecolor{denoising}{HTML}{955196}
\definecolor{boxinpainting}{HTML}{69C7F8}
\definecolor{superresolution}{HTML}{CC3333}
\definecolor{randominpainting}{HTML}{FF9966}

\definecolor{rf4}{HTML}{69C7F8}




%\setlength{\fboxsep}{0pt}
%\fbox{
\begin{tikzpicture}[every node/.style={font=\scriptsize}, scale=1.046]
    \begin{axis}[
        title={Ablation on CelebA Super-resolution $2\times$},
        % xlabel={Time (s)},
        ylabel={LPIPS $\downarrow$},
        xlabel style={below, yshift=2pt},
        xticklabel=\empty,
        ylabel near ticks,
        xmin=0, %xmax=500,
        ymin=0, ymax=0.2, 
        grid=major,
        legend style={at={(1, .46)}, anchor=south east, nodes={scale=0.8}},
        mark options={scale=1.5},
        % xtick={1, 2, 3, 4, 5, 6, 7},
        % xticklabels={4, 8, 16, 32, 64, 128, 256},
        yticklabel style={/pgf/number format/fixed, /pgf/number format/precision=5},
        height=4cm,
        % width=0.934\columnwidth,
        width=0.96\columnwidth,
        xmode=log,
        % ymode=log,
    ]


    % Rf 2
    \addplot[mark=*, mark size=0.8pt, line width=0.25mm, blue] coordinates {(0.362, 0.171) (0.46340, 0.080) (0.67500, 0.044) (1.06900, 0.026) (1.89030, 0.017) (3.54040, 0.014) (6.84220, 0.013)};
    \addlegendentry{$C = 1$}

    % Rf 3
    \addplot[mark=*, mark size=0.8pt, line width=0.25mm, orange] coordinates {(0.4014, 0.119) (0.56880, 0.064) (0.91280, 0.036) (1.59860, 0.022) (3.01060, 0.016) (5.71030, 0.013) (11.24420, 0.013)};
    \addlegendentry{$C = 2$}

    % Rf 4
    \addplot[mark=*, mark size=0.8pt, line width=0.25mm, rf4] coordinates {(0.44980, 0.108) (0.68750, 0.060) (1.17120, 0.034) (2.12830, 0.021) (4.05260, 0.015) (7.92340, 0.013) (15.56730, 0.013)};
    \addlegendentry{$C = 3$}

    % Rf 5
    \addplot[mark=*, mark size=0.8pt, line width=0.25mm, red] coordinates {(0.49870, 0.106) (0.80530, 0.058) (1.41770, 0.033) (2.64650, 0.020) (5.11050, 0.015) (10.05460, 0.013) (19.93660, 0.013)};
    \addlegendentry{$C = 4$}


    % ---------

    \coordinate (p4) at (axis cs:0.362, 0.171);
    \coordinate (p8) at (axis cs:0.46340, 0.080);
    \coordinate (p16) at (axis cs:0.67500, 0.044);
    \coordinate (p32) at (axis cs:1.06900, 0.026);
    \coordinate (p64) at (axis cs:1.89030, 0.017);
    \coordinate (p128) at (axis cs:3.54040, 0.014);
    \coordinate (p256) at (axis cs:6.84220, 0.013);

    % node4    
    \node[rectangle, draw=none, minimum size=1pt, shift={(50pt, 0pt)}] (node4) at (p4) {ODE Steps = 4};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node4) -- (p4);

    % node8    
    \node[rectangle, draw=none, minimum size=1pt, shift={(-15pt, 0pt)}] (node8) at (p8) {8};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node8) -- (p8);

    % node16    
    \node[rectangle, draw=none, minimum size=1pt, shift={(-20pt, 0pt)}] (node16) at (p16) {16};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node16) -- (p16);

    % node32    
    \node[rectangle, draw=none, minimum size=1pt, shift={(-20pt, 0pt)}] (node32) at (p32) {32};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node32) -- (p32);

    % node64    
    \node[rectangle, draw=none, minimum size=1pt, shift={(-20pt, -3pt)}] (node64) at (p64) {64};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node64) -- (p64);

    % node128    
    \node[rectangle, draw=none, minimum size=1pt, shift={(0pt, 20pt)}] (node128) at (p128) {128};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node128) -- (p128);

    % node256    
    \node[rectangle, draw=none, minimum size=1pt, shift={(0pt, 20pt)}] (node256) at (p256) {256};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node256) -- (p256);


    \addplot[mark=o, mark size=2.5pt, line width=0.25mm, black] coordinates {(3.54040, 0.014)};


    \end{axis}


    \begin{axis}[
        yshift=-2.7cm,
        % title={Ablation CelebA SR (2x): PSNR $\uparrow$},
        xlabel={Time (s)},
        ylabel={PSNR $\uparrow$},
        xlabel style={below, yshift=2pt},
        ylabel near ticks,
        xmin=0, %xmax=5,
        ytick={20, 25, 30, 35},
        yticklabels={\phantom{0..}20, 25, 30, 35},
        % ymin=0, ymax=0.2, 
        grid=major,
        legend style={at={(1, .54)}, anchor=north east, nodes={scale=0.8}},
        % legend style={nodes={scale=0.5, transform shape}}, 
        mark options={scale=1.5},
        % xtick={1, 2, 3, 4, 5, 6, 7},
        % xticklabels={4, 8, 16, 32, 64, 128, 256},
        yticklabel style={/pgf/number format/fixed, /pgf/number format/precision=5},
        height=4cm,
        width=0.96\columnwidth,
        xmode=log,
    ]

    % Rf 2
    \addplot[mark=*, mark size=0.8pt, line width=0.25mm, blue] coordinates {(0.362, 19.56) (0.46340, 25.146) (0.67500, 29.135) (1.06900, 31.42) (1.89030, 32.78) (3.54040, 33.59) (6.84220, 33.89)};
    % \addlegendentry{$C = 2$}

    % Rf 3
    \addplot[mark=*, mark size=0.8pt, line width=0.25mm, orange] coordinates {(0.50970, 22.98) (0.56880, 28.11) (0.91280, 30.97) (1.59860, 32.54) (3.01060, 33.44) (5.71030, 33.82) (11.24420, 33.91)};
    % \addlegendentry{$C = 3$}

    % Rf 4
    \addplot[mark=*, mark size=0.8pt, line width=0.25mm, rf4] coordinates {(0.44980, 24.84) (0.68750, 29.20) (1.17120, 31.61) (2.12830, 32.96) (4.05260, 33.60) (7.92340, 33.90) (15.56730, 33.83)};
    % \addlegendentry{$C = 4$}

    % Rf 5
    \addplot[mark=*, mark size=0.8pt, line width=0.25mm, red] coordinates {(0.49870, 25.81) (0.80530, 29.73) (1.41770, 32.01) (2.64650, 33.17) (5.11050, 33.72) (10.05460, 33.79) (19.93660, 33.70)};
    % \addlegendentry{$C = 5$}


    % ---------


    \coordinate (p4) at (axis cs:0.362, 19.56);
    \coordinate (p8) at (axis cs:0.46340, 25.146);
    \coordinate (p16) at (axis cs:0.67500, 29.135);
    \coordinate (p32) at (axis cs:1.06900, 31.42);
    \coordinate (p64) at (axis cs:1.89030, 32.78);
    \coordinate (p128) at (axis cs:3.54040, 33.59);
    \coordinate (p256) at (axis cs:6.84220, 33.89);

    % node4    
    \node[rectangle, draw=none, minimum size=1pt, shift={(50pt, 0pt)}] (node4) at (p4) {ODE Steps = 4};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node4) -- (p4);

    % node8    
    \node[rectangle, draw=none, minimum size=1pt, shift={(-15pt, 0pt)}] (node8) at (p8) {8};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node8) -- (p8);

    % node16    
    \node[rectangle, draw=none, minimum size=1pt, shift={(-20pt, 0pt)}] (node16) at (p16) {16};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node16) -- (p16);

    % node32    
    \node[rectangle, draw=none, minimum size=1pt, shift={(-20pt, 0pt)}] (node32) at (p32) {32};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node32) -- (p32);

    % node64    
    \node[rectangle, draw=none, minimum size=1pt, shift={(-25pt, 0pt)}] (node64) at (p64) {64};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node64) -- (p64);

    % node128    
    \node[rectangle, draw=none, minimum size=1pt, shift={(0pt, -20pt)}] (node128) at (p128) {128};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node128) -- (p128);

    % node256    
    \node[rectangle, draw=none, minimum size=1pt, shift={(0pt, -20pt)}] (node256) at (p256) {256};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node256) -- (p256);

    \addplot[mark=o, mark size=2.5pt, line width=0.25mm, black] coordinates {(3.54040, 33.59)};

    \end{axis}


    
\end{tikzpicture}
%}



==> Figures/tikz_ablation/ablation_lpips_vs_time.tikz <==
\definecolor{repaint}{HTML}{955196}
\definecolor{otode}{HTML}{87A96B}
\definecolor{flowpriors}{HTML}{CFB53B}
\definecolor{dflow}{HTML}{FF9966}
\definecolor{pnpflow}{HTML}{6699CC}
\definecolor{restoraflow}{HTML}{CC3333}


\definecolor{denoising}{HTML}{955196}
\definecolor{boxinpainting}{HTML}{4295ff}
\definecolor{superresolution}{HTML}{CC3333}
\definecolor{randominpainting}{HTML}{FF9966}




%\setlength{\fboxsep}{0pt}
\fbox{
\begin{tikzpicture}[every node/.style={font=\scriptsize}, scale=1.046]
    \begin{axis}[
        title={Ablation CelebA SR (2x): LPIPS $\downarrow$},
        xlabel={Time (s)},
        ylabel={Score},
        xlabel style={below, yshift=2pt},
        ylabel near ticks,
        xmin=0, %xmax=500,
        ymin=0, ymax=0.2, 
        grid=major,
        legend style={at={(1, .46)}, anchor=south east, nodes={scale=0.8}},
        mark options={scale=1.5},
        % xtick={1, 2, 3, 4, 5, 6, 7},
        % xticklabels={4, 8, 16, 32, 64, 128, 256},
        yticklabel style={/pgf/number format/fixed, /pgf/number format/precision=5},
        height=4cm,
        % width=0.934\columnwidth,
        width=0.96\columnwidth,
        xmode=log,
        % ymode=log,
    ]


    % Rf 2
    \addplot[mark=*, mark size=0.8pt, line width=0.25mm, blue] coordinates {(0.362, 0.171) (0.46340, 0.080) (0.67500, 0.044) (1.06900, 0.026) (1.89030, 0.017) (3.54040, 0.014) (6.84220, 0.013)};
    \addlegendentry{$R_{f} = 2$}

    % Rf 3
    \addplot[mark=*, mark size=0.8pt, line width=0.25mm, orange] coordinates {(0.4014, 0.119) (0.56880, 0.064) (0.91280, 0.036) (1.59860, 0.022) (3.01060, 0.016) (5.71030, 0.013) (11.24420, 0.013)};
    \addlegendentry{$R_{f} = 3$}

    % Rf 4
    \addplot[mark=*, mark size=0.8pt, line width=0.25mm, teal] coordinates {(0.44980, 0.108) (0.68750, 0.060) (1.17120, 0.034) (2.12830, 0.021) (4.05260, 0.015) (7.92340, 0.013) (15.56730, 0.013)};
    \addlegendentry{$R_{f} = 4$}

    % Rf 5
    \addplot[mark=*, mark size=0.8pt, line width=0.25mm, red] coordinates {(0.49870, 0.106) (0.80530, 0.058) (1.41770, 0.033) (2.64650, 0.020) (5.11050, 0.015) (10.05460, 0.013) (19.93660, 0.013)};
    \addlegendentry{$R_{f} = 5$}


    % ---------

    \coordinate (p4) at (axis cs:0.362, 0.171);
    \coordinate (p8) at (axis cs:0.46340, 0.080);
    \coordinate (p16) at (axis cs:0.67500, 0.044);
    \coordinate (p32) at (axis cs:1.06900, 0.026);
    \coordinate (p64) at (axis cs:1.89030, 0.017);
    \coordinate (p128) at (axis cs:3.54040, 0.014);
    \coordinate (p256) at (axis cs:6.84220, 0.013);

    % node4    
    \node[rectangle, draw=none, minimum size=1pt, shift={(50pt, 0pt)}] (node4) at (p4) {ODE Steps = 4};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node4) -- (p4);

    % node8    
    \node[rectangle, draw=none, minimum size=1pt, shift={(-15pt, 0pt)}] (node8) at (p8) {8};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node8) -- (p8);

    % node16    
    \node[rectangle, draw=none, minimum size=1pt, shift={(-20pt, 0pt)}] (node16) at (p16) {16};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node16) -- (p16);

    % node32    
    \node[rectangle, draw=none, minimum size=1pt, shift={(-20pt, 0pt)}] (node32) at (p32) {32};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node32) -- (p32);

    % node64    
    \node[rectangle, draw=none, minimum size=1pt, shift={(-20pt, -3pt)}] (node64) at (p64) {64};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node64) -- (p64);

    % node128    
    \node[rectangle, draw=none, minimum size=1pt, shift={(0pt, 20pt)}] (node128) at (p128) {128};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node128) -- (p128);

    % node256    
    \node[rectangle, draw=none, minimum size=1pt, shift={(0pt, 20pt)}] (node256) at (p256) {256};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node256) -- (p256);


    \addplot[mark=o, mark size=2.5pt, line width=0.25mm, black] coordinates {(3.54040, 0.014)};


    \end{axis}
\end{tikzpicture}
}



==> Figures/tikz_ablation/ablation_psnr_vs_time.tikz <==
\definecolor{repaint}{HTML}{955196}
\definecolor{otode}{HTML}{87A96B}
\definecolor{flowpriors}{HTML}{CFB53B}
\definecolor{dflow}{HTML}{FF9966}
\definecolor{pnpflow}{HTML}{6699CC}
\definecolor{restoraflow}{HTML}{CC3333}


\definecolor{denoising}{HTML}{955196}
\definecolor{boxinpainting}{HTML}{4295ff}
\definecolor{superresolution}{HTML}{CC3333}
\definecolor{randominpainting}{HTML}{FF9966}


%\setlength{\fboxsep}{0pt}
\fbox{
\begin{tikzpicture}[every node/.style={font=\scriptsize}, scale=1.048]
    \begin{axis}[
        title={Ablation CelebA SR (2x): PSNR $\uparrow$},
        xlabel={Time (s)},
        ylabel={Score},
        xlabel style={below, yshift=2pt},
        ylabel near ticks,
        xmin=0, %xmax=5,
        ytick={20, 25, 30, 35},
        yticklabels={\phantom{0..}20, 25, 30, 35},
        % ymin=0, ymax=0.2, 
        grid=major,
        legend style={at={(1, .54)}, anchor=north east, nodes={scale=0.8}},
        % legend style={nodes={scale=0.5, transform shape}}, 
        mark options={scale=1.5},
        % xtick={1, 2, 3, 4, 5, 6, 7},
        % xticklabels={4, 8, 16, 32, 64, 128, 256},
        yticklabel style={/pgf/number format/fixed, /pgf/number format/precision=5},
        height=4cm,
        width=0.96\columnwidth,
        xmode=log,
    ]

    % Rf 2
    \addplot[mark=*, mark size=0.8pt, line width=0.25mm, blue] coordinates {(0.362, 19.56) (0.46340, 25.146) (0.67500, 29.135) (1.06900, 31.42) (1.89030, 32.78) (3.54040, 33.59) (6.84220, 33.89)};
    \addlegendentry{$R_{f} = 2$}

    % Rf 3
    \addplot[mark=*, mark size=0.8pt, line width=0.25mm, orange] coordinates {(0.50970, 22.98) (0.56880, 28.11) (0.91280, 30.97) (1.59860, 32.54) (3.01060, 33.44) (5.71030, 33.82) (11.24420, 33.91)};
    \addlegendentry{$R_{f} = 3$}

    % Rf 4
    \addplot[mark=*, mark size=0.8pt, line width=0.25mm, teal] coordinates {(0.44980, 24.84) (0.68750, 29.20) (1.17120, 31.61) (2.12830, 32.96) (4.05260, 33.60) (7.92340, 33.90) (15.56730, 33.83)};
    \addlegendentry{$R_{f} = 4$}

    % Rf 5
    \addplot[mark=*, mark size=0.8pt, line width=0.25mm, red] coordinates {(0.49870, 25.81) (0.80530, 29.73) (1.41770, 32.01) (2.64650, 33.17) (5.11050, 33.72) (10.05460, 33.79) (19.93660, 33.70)};
    \addlegendentry{$R_{f} = 5$}


    % ---------


    \coordinate (p4) at (axis cs:0.362, 19.56);
    \coordinate (p8) at (axis cs:0.46340, 25.146);
    \coordinate (p16) at (axis cs:0.67500, 29.135);
    \coordinate (p32) at (axis cs:1.06900, 31.42);
    \coordinate (p64) at (axis cs:1.89030, 32.78);
    \coordinate (p128) at (axis cs:3.54040, 33.59);
    \coordinate (p256) at (axis cs:6.84220, 33.89);

    % node4    
    \node[rectangle, draw=none, minimum size=1pt, shift={(50pt, 0pt)}] (node4) at (p4) {ODE Steps = 4};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node4) -- (p4);

    % node8    
    \node[rectangle, draw=none, minimum size=1pt, shift={(-15pt, 0pt)}] (node8) at (p8) {8};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node8) -- (p8);

    % node16    
    \node[rectangle, draw=none, minimum size=1pt, shift={(-20pt, 0pt)}] (node16) at (p16) {16};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node16) -- (p16);

    % node32    
    \node[rectangle, draw=none, minimum size=1pt, shift={(-20pt, 0pt)}] (node32) at (p32) {32};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node32) -- (p32);

    % node64    
    \node[rectangle, draw=none, minimum size=1pt, shift={(-25pt, 0pt)}] (node64) at (p64) {64};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node64) -- (p64);

    % node128    
    \node[rectangle, draw=none, minimum size=1pt, shift={(0pt, -20pt)}] (node128) at (p128) {128};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node128) -- (p128);

    % node256    
    \node[rectangle, draw=none, minimum size=1pt, shift={(0pt, -20pt)}] (node256) at (p256) {256};
    \draw[line width=0.5pt, dash pattern=on 1pt off 2pt] (node256) -- (p256);

    \addplot[mark=o, mark size=2.5pt, line width=0.25mm, black] coordinates {(3.54040, 33.59)};

    \end{axis}
\end{tikzpicture}
}



==> Figures/tikz_ablation/legacy/ablation_lpips_celeba_sr.tikz <==
\definecolor{repaint}{HTML}{955196}
\definecolor{otode}{HTML}{87A96B}
\definecolor{flowpriors}{HTML}{CFB53B}
\definecolor{dflow}{HTML}{FF9966}
\definecolor{pnpflow}{HTML}{6699CC}
\definecolor{restoraflow}{HTML}{CC3333}


\definecolor{denoising}{HTML}{955196}
\definecolor{boxinpainting}{HTML}{4295ff}
\definecolor{superresolution}{HTML}{CC3333}
\definecolor{randominpainting}{HTML}{FF9966}


%\setlength{\fboxsep}{0pt}
\fbox{
\begin{tikzpicture}
    \begin{axis}[
        title={Ablation Superresolution -- CelebA: LPIPS $\downarrow$},
        xlabel={ODE Steps},
        ylabel={Score},
        xmin=1, xmax=7,
        ymin=0, ymax=0.2, 
        grid=major,
        legend style={at={(1, .5)}, anchor=south east},
        mark options={scale=1.5},
        xtick={1, 2, 3, 4, 5, 6, 7},
        xticklabels={4, 8, 16, 32, 64, 128, 256},
        yticklabel style={/pgf/number format/fixed, /pgf/number format/precision=5},
        height=7cm,
        %xmode=log,
    ]

    % Rf 2
    \addplot[mark=none, line width=0.25mm, blue] coordinates {(1, 0.171) (2, 0.080) (3, 0.044) (4, 0.026) (5, 0.017) (6, 0.014) (7, 0.013)};
    \addlegendentry{$R_{f} = 2$}

    % Rf 3
    \addplot[mark=none, line width=0.25mm, orange] coordinates {(1, 0.119) (2, 0.064) (3, 0.036) (4, 0.022) (5, 0.016) (6, 0.013) (7, 0.013)};
    \addlegendentry{$R_{f} = 3$}

    % Rf 4
    \addplot[mark=none, line width=0.25mm, teal] coordinates {(1, 0.108) (2, 0.060) (3, 0.034) (4, 0.021) (5, 0.015) (6, 0.013) (7, 0.013)};
    \addlegendentry{$R_{f} = 4$}

    % Rf 5
    \addplot[mark=none, line width=0.25mm, red] coordinates {(1, 0.106) (2, 0.058) (3, 0.033) (4, 0.020) (5, 0.015) (6, 0.013) (7, 0.013)};
    \addlegendentry{$R_{f} = 5$}

    % circle mark
    \addplot[mark=o, mark size=2.5pt, line width=0.25mm, black] coordinates {(6, 0.014)};

    \end{axis}
\end{tikzpicture}
}



==> Figures/tikz_ablation/legacy/ablation_time_celeba_sr.tikz <==
\definecolor{repaint}{HTML}{955196}
\definecolor{otode}{HTML}{87A96B}
\definecolor{flowpriors}{HTML}{CFB53B}
\definecolor{dflow}{HTML}{FF9966}
\definecolor{pnpflow}{HTML}{6699CC}
\definecolor{restoraflow}{HTML}{CC3333}


\definecolor{denoising}{HTML}{955196}
\definecolor{boxinpainting}{HTML}{4295ff}
\definecolor{superresolution}{HTML}{CC3333}
\definecolor{randominpainting}{HTML}{FF9966}


%\setlength{\fboxsep}{0pt}
\fbox{
\begin{tikzpicture}
    \begin{axis}[
        title={Ablation Superresolution -- CelebA: Time in s $\downarrow$},
        xlabel={ODE Steps},
        ylabel={Time in s},
        xmin=1, xmax=7,
        % ymin=0, ymax=0.2, 
        grid=major,
        legend style={at={(1, .5)}, anchor=south east},
        mark options={scale=1.5},
        xtick={1, 2, 3, 4, 5, 6, 7},
        xticklabels={4, 8, 16, 32, 64, 128, 256},
        yticklabel style={/pgf/number format/fixed, /pgf/number format/precision=5},
        height=7cm,
        %xmode=log,
    ]

    % Rf 2
    \addplot[mark=none, line width=0.25mm, blue] coordinates {(1, 18.21) (2, 24.44) (3, 37.42) (4, 63.28) (5, 114.99) (6, 218.52) (7, 425.94)};
    \addlegendentry{$R_{f} = 2$}

    % Rf 3
    \addplot[mark=none, line width=0.25mm, orange] coordinates {(1, 21.25) (2, 31.97) (3, 53.55) (4, 96.807) (5, 182.90) (6, 355.45) (7, 700.92)};
    \addlegendentry{$R_{f} = 3$}

    % Rf 4
    \addplot[mark=none, line width=0.25mm, teal] coordinates {(1, 24.61) (2, 39.53) (3, 69.69) (4, 130.11) (5, 251.12) (6, 492.42) (7, 976.18)};
    \addlegendentry{$R_{f} = 4$}

    % Rf 5
    \addplot[mark=none, line width=0.25mm, red] coordinates {(1, 27.70) (2, 47.18) (3, 85.92) (4, 163.52) (5, 319.05) (6, 629.56) (7, 1251.86)};
    \addlegendentry{$R_{f} = 5$}

    % circle mark
    \addplot[mark=o, mark size=2.5pt, line width=0.25mm, black] coordinates {(6, 218.52)};

    \end{axis}
\end{tikzpicture}
}


